Encoding Invariances in Deep Generative Models

Reliable training of generative adversarial networks (GANs) typically require massive datasets in order to model complicated distributions. However, in several applications, training samples obey invariances that are \textit{a priori} known; for example, in complex physics simulations, the training data obey universal laws encoded as well-defined mathematical equations. In this paper, we propose a new generative modeling approach, InvNet, that can efficiently model data spaces with known invariances. We devise an adversarial training algorithm to encode them into data distribution. We validate our framework in three experimental settings: generating images with fixed motifs; solving nonlinear partial differential equations (PDEs); and reconstructing two-phase microstructures with desired statistical properties. We complement our experiments with several theoretical results.

==> data/hybrid_p1.csv <==
kde,x
0,0.3
0,0.301005025125628
0,0.302010050251256
0,0.303015075376884
0,0.304020100502513
0,0.305025125628141
0,0.306030150753769
0,0.307035175879397
0,0.308040201005025
0,0.309045226130653
0,0.310050251256281
0,0.31105527638191
0,0.312060301507538
0,0.313065326633166
0,0.314070351758794
0,0.315075376884422
0,0.31608040201005
0,0.317085427135678
0,0.318090452261306
0,0.319095477386935
0,0.320100502512563
0,0.321105527638191
0,0.322110552763819
0,0.323115577889447
0,0.324120603015075
0,0.325125628140704
0,0.326130653266332
0,0.32713567839196
0,0.328140703517588
0,0.329145728643216
0,0.330150753768844
0,0.331155778894472
0,0.3321608040201
0,0.333165829145729
0,0.334170854271357
0,0.335175879396985
0,0.336180904522613
0,0.337185929648241
0,0.338190954773869
0,0.339195979899497
0,0.340201005025126
0,0.341206030150754
0,0.342211055276382
0,0.34321608040201
0,0.344221105527638
0,0.345226130653266
0,0.346231155778894
0,0.347236180904523
0,0.348241206030151
0,0.349246231155779
0,0.350251256281407
0,0.351256281407035
4.940656458412465442e-324,0.352261306532663
3.909288296304854849e-315,0.353266331658291
3.93562386404442E-306,0.35427135678392
2.93180795078452E-297,0.355276381909548
1.61608239090739E-288,0.356281407035176
6.59170138575739E-280,0.357286432160804
1.9894709343414E-271,0.358291457286432
4.44307576616131E-263,0.35929648241206
7.34236358839368E-255,0.360301507537688
8.97829975668459E-247,0.361306532663317
8.12378390032247E-239,0.362311557788945
5.43912037505899E-231,0.363316582914573
2.69466651393054E-223,0.364321608040201
9.87841864407661E-216,0.365326633165829
2.67963644779138E-208,0.366331658291457
5.37861392740779E-201,0.367336683417085
7.98860439181366E-194,0.368341708542713
8.77965608836241E-187,0.369346733668342
7.13986731004729E-180,0.37035175879397
4.29644072106863E-173,0.371356783919598
1.913081862888E-166,0.372361809045226
6.30324708312088E-160,0.373366834170854
1.53674268867436E-153,0.374371859296482
2.77232426712247E-147,0.375376884422111
3.70077723880401E-141,0.376381909547739
3.65550943441056E-135,0.377386934673367
2.6718306080178E-129,0.378391959798995
1.44502705797145E-123,0.379396984924623
5.78294530435077E-118,0.380402010050251
1.71249076075769E-112,0.381407035175879
3.752437230966E-107,0.382412060301508
6.08421682078814E-102,0.383417085427136
7.29964896102703E-97,0.384422110552764
6.48045225679133E-92,0.385427135678392
4.25710833485747E-87,0.38643216080402
2.06933182026733E-82,0.387437185929648
7.44306165708927E-78,0.388442211055276
1.9809756816664E-73,0.389447236180904
3.90133028184446E-69,0.390452261306533
5.68528630507067E-65,0.391457286432161
6.13052981236646E-61,0.392462311557789
4.89158634999681E-57,0.393467336683417
2.88806848558466E-53,0.394472361809045
1.26174414652967E-49,0.395477386934673
4.07888215958011E-46,0.396482412060301
9.75701716829362E-43,0.39748743718593
1.72702662852891E-39,0.398492462311558
2.26197113878855E-36,0.399497487437186
2.19220497085779E-33,0.400502512562814
1.57210429730526E-30,0.401507537688442
8.34233635319749E-28,0.40251256281407
3.27567097162752E-25,0.403517587939699
9.51742046737092E-23,0.404522613065327
2.04618540857005E-20,0.405527638190955
3.25520316893258E-18,0.406532663316583
3.83195019549723E-16,0.407537688442211
3.33789505094519E-14,0.408542713567839
2.15149965529294E-12,0.409547738693467
1.02620673838454E-10,0.410552763819096
3.6221916060433E-09,0.411557788944724
9.46207382731285E-08,0.412562814070352
1.82957200234851E-06,0.41356783919598
2.61938880995942E-05,0.414572864321608
0.000277853850299,0.415577889447236
0.002186568012979,0.416582914572864
0.012799546739341,0.417587939698492
0.056040715352528,0.418592964824121
0.185646038464972,0.419597989949749
0.476523841049359,0.420603015075377
0.993068353496571,0.421608040201005
1.81609580332635,0.422613065326633
3.1842479357866,0.423618090452261
5.57203681159566,0.424623115577889
9.43848151577341,0.425628140703518
14.717819494303,0.426633165829146
20.6057447174081,0.427638190954774
26.2051133886815,0.428643216080402
31.60239537843,0.42964824120603
37.867167337917,0.430653266331658
45.4310847584525,0.431658291457286
52.7797764827723,0.432663316582915
57.4664128019642,0.433668341708543
58.4334552256349,0.434673366834171
57.0651938281611,0.435678391959799
55.9967508376545,0.436683417085427
56.8185024838813,0.437688442211055
58.799270770875,0.438693467336683
59.8373436480322,0.439698492462312
58.5128369126688,0.44070351758794
55.075675242129,0.441708542713568
50.6242895001666,0.442713567839196
45.690497116281,0.443718592964824
39.8566963451955,0.444723618090452
32.6456006851016,0.44572864321608
24.4118650495328,0.446733668341709
16.2624746386204,0.447738693467337
9.40242069850086,0.448743718592965
4.57928414529172,0.449748743718593
1.82285689712021,0.450753768844221
0.577703645355817,0.451758793969849
0.142816700960449,0.452763819095477
0.027133166776167,0.453768844221106
0.003920147708751,0.454773869346734
0.000427571296238,0.455778894472362
3.50282450556814E-05,0.45678391959799
2.14785037174138E-06,0.457788944723618
9.83325185744836E-08,0.458793969849246
3.35538544300473E-09,0.459798994974874
8.5230935168483E-11,0.460804020100503
1.61014170255536E-12,0.461809045226131
2.26070772276872E-14,0.462814070351759
2.35780430510312E-16,0.463819095477387
1.82587428749739E-18,0.464824120603015
1.04950303764127E-20,0.465829145728643
4.4763073174139E-23,0.466834170854271
1.41634964767163E-25,0.4678391959799
3.32383568424446E-28,0.468844221105528
5.78417417834545E-31,0.469849246231156
7.46274130421053E-34,0.470854271356784
7.13739792080465E-37,0.471859296482412
5.05942421276851E-40,0.47286432160804
2.65779995080269E-43,0.473869346733668
1.03454290939005E-46,0.474874371859297
2.98352055499118E-50,0.475879396984925
6.37407374072799E-54,0.476884422110553
1.00871743302176E-57,0.477889447236181
1.18235158072765E-61,0.478894472361809
1.02638869060092E-65,0.479899497487437
6.59829296668799E-70,0.480904522613065
3.14105110832633E-74,0.481909547738693
1.10716870681928E-78,0.482914572864322
2.88949594726521E-83,0.48391959798995
5.58310974929621E-88,0.484924623115578
7.98646082392937E-93,0.485929648241206
8.45740073161664E-98,0.486934673366834
6.6298811704467E-103,0.487939698492462
3.84719690336335E-108,0.488944723618091
1.65248651454192E-113,0.489949748743719
5.25378890472386E-119,0.490954773869347
1.2363347417243E-124,0.491959798994975
2.15336169771142E-130,0.492964824120603
2.77590803205326E-136,0.493969849246231
2.64844526214984E-142,0.494974874371859
1.87010624577583E-148,0.495979899497487
9.77289432057494E-155,0.496984924623116
3.77967768588285E-161,0.497989949748744
1.0818190323728E-167,0.498994974874372
2.29148482971679E-174,0.5


==> data/hybrid_p2.csv <==
index,real,max,min
0,0.45571435528037,0.443487558080851,0.404674577225659
1,0.454184994285489,0.442152174884774,0.403146232915768
2,0.452964132803458,0.441049087631119,0.401896249988539
3,0.451813603624886,0.439992755891945,0.400675399018913
4,0.450235437463831,0.43853078824721,0.399113999595793
5,0.44912267614294,0.437456567242066,0.398052197273849
6,0.44770585852886,0.436123007396704,0.396714635541787
7,0.446406445175251,0.434736030946217,0.395362718251072
8,0.445193583372408,0.433211449553506,0.393949434781102
9,0.443176385883674,0.431553293316876,0.392376300758337
10,0.44109970036848,0.430036576232958,0.391011001696602
11,0.438935091466081,0.42817223068671,0.389268917859962
12,0.436213193884218,0.426131976313154,0.38740321213062
13,0.433843902198282,0.424122179330774,0.385578436236723
14,0.431455684787453,0.422146519240863,0.383774450904268
15,0.428992442633393,0.420136263635294,0.381963135364567
16,0.426424608681241,0.417916047134083,0.379924015020588
17,0.423843054908783,0.415685964119196,0.377913953886931
18,0.420847198109566,0.413418630489013,0.375861483268333
19,0.418007226258052,0.411118124448124,0.373779196548884
20,0.414850502838324,0.408534161983283,0.371421642714797
21,0.41171489873483,0.40604755703719,0.369186035340251
22,0.408655449532535,0.403622237888314,0.366989237714049
23,0.405587786587121,0.401067068199726,0.36467367915518
24,0.402235599211706,0.398418200178997,0.362264572031305
25,0.39890344496127,0.395648389755938,0.359750877593612
26,0.395734312447467,0.393102580257286,0.357434796056287
27,0.392557554564569,0.390577489173169,0.355131854994414
28,0.38920578556787,0.387836685316217,0.352635115367075
29,0.385854851582686,0.385191338646808,0.350225075742848
30,0.382365228896578,0.382356827834412,0.347658479149183
31,0.37897429901879,0.379745309477046,0.345290253463074
32,0.37562995384901,0.37696096524991,0.342782442146873
33,0.372209297983269,0.374293709350926,0.340283729299797
34,0.368880494933753,0.3719660979962,0.337976034200131
35,0.365653161750852,0.369384024686509,0.335501579501783
36,0.362351131150026,0.367128400794606,0.333232258591361
37,0.35910767417999,0.364457102590003,0.330675911323921
38,0.355774504024644,0.362155012869956,0.328383818856081
39,0.352688334282041,0.359993374065076,0.326238706895203
40,0.349634249139369,0.357502624957856,0.323854435256729
41,0.346421140791382,0.355285018366851,0.32165417694882
42,0.343313668817458,0.352782959702029,0.319265491426479
43,0.340164233030405,0.350674072587266,0.317145162365639
44,0.337230090482049,0.348512901390898,0.315027401467342
45,0.334504313734636,0.346277468375106,0.312910881757257
46,0.331645781550743,0.344409385283632,0.311041197874997
47,0.32908392873283,0.342085153804391,0.308901646419303
48,0.326302429233918,0.340416155883751,0.307188720721972
49,0.323687782783771,0.338342933472418,0.305221897558925
50,0.321136869611664,0.33638714450656,0.303353521700035
51,0.318591837114693,0.334873444752912,0.301796250878027
52,0.316480973996951,0.332632622739857,0.299810976785096
53,0.313906936851906,0.331352841859143,0.298460931821749
54,0.311951822391614,0.329334339355539,0.296671038113131
55,0.309704517038133,0.327988301565738,0.295310987717323
56,0.30767365352279,0.326626870382414,0.293989861554496
57,0.306086874027602,0.32484825394996,0.292462297787774
58,0.304130803431733,0.323724197724998,0.291364560203497
59,0.302631793439051,0.322032489087949,0.289930978239492
60,0.300618917444063,0.32126463068901,0.28910631662483
61,0.299205582218171,0.319739961140958,0.28783143625894
62,0.297707672236882,0.318597697451494,0.28682066387674
63,0.296253337437705,0.317749821935101,0.286014038151739
64,0.295375518293019,0.316372478436182,0.284943560240267
65,0.294039518685975,0.315847225395348,0.284449581982146
66,0.293311687774244,0.314735549776508,0.283615507206856
67,0.292266990166086,0.314111447916478,0.283110360443834
68,0.291270480819356,0.313655319991325,0.282736433825569
69,0.290912383920944,0.312544848163195,0.281967037246726
70,0.289851447407258,0.312433179198432,0.281849447405391
71,0.289514879434697,0.311535886097031,0.281274370435407
72,0.288847693589058,0.311437745631363,0.281003701709396
73,0.28863446283159,0.310995498903698,0.280624092537141
74,0.288438766870119,0.310716083948494,0.280355728617311
75,0.288297973885964,0.310542013787132,0.2802090248502
76,0.288719396912106,0.309834678417985,0.279852774561573
77,0.288122466520988,0.310447848814869,0.280077670645774
78,0.288644667926977,0.309887884141251,0.279861487625048
79,0.288562103916353,0.310154494599536,0.280051370250483
80,0.288546970979662,0.310436118036803,0.280263044790909
81,0.289301552165359,0.310115245511069,0.280249730698558
82,0.289293285353423,0.310801490392543,0.280705728295306
83,0.290433556681648,0.310361224831266,0.280748013489987
84,0.290689779571916,0.311044088103962,0.281291886981696
85,0.291146120171503,0.311591380202122,0.281819696587674
86,0.292434974099798,0.311299532962055,0.281989331268846
87,0.292334299624099,0.312594103704672,0.28287314751694
88,0.293977253132906,0.312115524659882,0.283056202224889
89,0.294317886129321,0.313087393383258,0.283826251812328
90,0.295214471503073,0.31361237667504,0.284456732301065
91,0.296373511883202,0.313999139805699,0.285069423576356
92,0.296895852775201,0.315128328846229,0.285701558868094
93,0.298753912957008,0.314902031779193,0.286404609270275
94,0.29929904288156,0.316104391223103,0.287063367484508
95,0.300548183339157,0.316594367142831,0.287794566626068
96,0.301747441049604,0.31724154378326,0.28850694550366
97,0.302258534893105,0.318590887421901,0.288824446498115
98,0.30418821164008,0.318514242563092,0.289998378612528
99,0.304706872710193,0.31991424274247,0.29033977988922
100,0.306442482067559,0.320296517633819,0.291389132896443
101,0.307490695702945,0.321686038573742,0.292057014086136
102,0.30846113285411,0.322909089304409,0.292691025425291
103,0.310045423366083,0.323666909454489,0.293710397702301
104,0.310515835793227,0.325547990839752,0.294088826555414
105,0.312580993974933,0.325762440968969,0.295396280763966
106,0.313254547392435,0.327405926176498,0.295920001289503
107,0.314544443677779,0.328182754124705,0.296790661137076
108,0.315737796358191,0.329219984191049,0.297618814299858
109,0.316645206783577,0.330588240391577,0.298307396808532
110,0.31794792775099,0.331143855518462,0.299218935817296
111,0.318889543106093,0.332365765960705,0.299953936879312
112,0.320072603483672,0.332922145810336,0.300800607312204
113,0.32105152100249,0.334116052196311,0.301576391264858
114,0.322145500889509,0.334848985357917,0.302382613901359
115,0.323156643196673,0.335391878864509,0.303136556512458
116,0.323922538718932,0.336577342548725,0.303792795895556
117,0.325087176554164,0.336873438970569,0.304641125619087
118,0.325895688856007,0.337732728304826,0.305326877515651
119,0.326734133677321,0.338187158500654,0.306006330120916
120,0.327364037546263,0.338777272582374,0.306561701976398
121,0.327984968150155,0.339579949892713,0.307158068496352
122,0.329131713405616,0.339658534399809,0.3080019601641
123,0.329491322360594,0.340303103622906,0.308415426545555
124,0.330392719961693,0.340471467991523,0.309114484143083
125,0.330712331440084,0.340989064242037,0.309492458466057
126,0.331520804161918,0.341359489739194,0.3101763177688
127,0.332011685616578,0.341233330144789,0.310615570850812
128,0.332167747916114,0.341850414297124,0.310990149186999
129,0.332860611775933,0.341622994313825,0.311517801097755
130,0.33308024223416,0.342014554100725,0.311887975558916
131,0.333517484458858,0.341956091412692,0.312309789278221
132,0.333787039020876,0.341742609214652,0.31260030483524
133,0.333877795360704,0.341891932845915,0.312877431568513
134,0.334369735177184,0.341684884677211,0.313110423006595
135,0.334338740598221,0.341915333064045,0.31324407896397
136,0.33457674592929,0.341686595491247,0.313475415014186
137,0.334525123735969,0.341786996471839,0.313403752393705
138,0.3344985149581,0.34183807234347,0.313226804771301
139,0.33465836077566,0.342064544122602,0.313363519878645
140,0.334418763281611,0.341954091895841,0.313113402442631
141,0.33444881909637,0.342111043673624,0.313144506458469
142,0.334310827713165,0.342038444203047,0.312942442995672
143,0.334221817131864,0.34205452434249,0.312810022779874
144,0.33398830026491,0.341997290106465,0.312625988779298
145,0.333720650493659,0.341808114333208,0.312391023194844
146,0.333455388593006,0.341915472555696,0.311817121364823
147,0.333238601857665,0.341649242634927,0.311855425066266
148,0.332864417119782,0.34161269846125,0.311483901878623
149,0.33251554623079,0.341415916298563,0.311141176011804
150,0.3321787809341,0.340974279565905,0.311053929082715
151,0.331763667245822,0.341195878867811,0.310191493445622
152,0.331451192090688,0.340649184934426,0.31029558732144
153,0.33091614202808,0.34055180480441,0.309665812423216
154,0.33050827423242,0.340157215029425,0.30924876272752
155,0.330067589682943,0.339873459322465,0.309014773256634
156,0.329518293890043,0.339717175664423,0.308376455294902
157,0.329103929981765,0.339127443313525,0.308117212722129
158,0.328465206758508,0.339150399149468,0.307276011954549
159,0.328067724800073,0.338604428193716,0.307197962619139
160,0.327515754367951,0.338345375883154,0.306814775268587
161,0.327008796763817,0.337815626646119,0.306162720956788
162,0.326545084088482,0.337389119268956,0.305856131221497
163,0.325832421759287,0.337226454534679,0.30511167751795
164,0.325443086538299,0.336801760511317,0.304971339792165
165,0.324776310935987,0.3366063696015,0.304455186723923
166,0.324363614351827,0.335892578650526,0.304104212084813
167,0.323905732321698,0.335433643670701,0.303717886138305
168,0.323123322549857,0.335562989888361,0.303063233771663
169,0.322886514490868,0.334701120700815,0.303012056538698
170,0.322165876008296,0.33456660698794,0.302276650362027
171,0.321844323347811,0.333867648422598,0.302128797489256
172,0.321292973758989,0.333715367175883,0.301803755127451
173,0.320740451116428,0.333453582589108,0.301323317719555
174,0.320465217401997,0.332809345163211,0.301137014245598
175,0.3197669580993,0.332805871969305,0.300465881662008
176,0.319579829507535,0.332125928830595,0.300476557869447
177,0.319036407909673,0.332056821183692,0.300178977907526
178,0.318699951835995,0.331487282770512,0.300030735031938
179,0.318430754421852,0.331095680705481,0.29972929747333
180,0.317841848910811,0.330994026042714,0.29908333731571
181,0.317714393048142,0.330540968369025,0.29945891333095
182,0.31724147269204,0.330351512765465,0.298854065565283
183,0.317099719665967,0.329846610060759,0.298851293358238
184,0.316768258331238,0.329737827786163,0.298804147704693
185,0.316429657779105,0.329679357322893,0.298573506190484
186,0.316343977956359,0.329108097371066,0.298657482758018
187,0.315949930562369,0.329115077448674,0.29826651146341
188,0.315915798991819,0.328698739921748,0.29837129017835
189,0.315702021452876,0.328615009941199,0.298322415893979
190,0.315525028891397,0.328487103182395,0.298334414032449
191,0.315519778906819,0.328062040431079,0.298317570955325
192,0.315219772695931,0.328212021787912,0.298239967389306
193,0.315323125253462,0.327812576436771,0.298335442591114
194,0.315144160383269,0.327893747181808,0.298398447827268
195,0.315142231789062,0.327730158458659,0.298430185249793
196,0.315135160331635,0.327519077319112,0.298592069146264
197,0.315022442440386,0.327592177579006,0.298548653517811
198,0.315286574368284,0.3274767625966,0.29871371774295
199,0.315085816794074,0.327468653271505,0.298712202591189
200,0.315268179731022,0.327370397490262,0.298720585649101
201,0.315258189778257,0.327341714824081,0.298766247913127
202,0.315360758163917,0.327554983236523,0.299029473981005
203,0.315548359170776,0.327506998118038,0.299074478445297
204,0.315456680835946,0.32750502216602,0.299143634239584
205,0.315769423337885,0.3275097218052,0.299245758819204
206,0.315827273134351,0.327651765223556,0.299468016177125
207,0.316123544095995,0.327735776602616,0.299642836779846
208,0.316300433611791,0.327867459916029,0.299803620222938
209,0.316242360684638,0.327851505012293,0.299914400819389
210,0.316567320114004,0.32814199803715,0.300188513565024
211,0.316716639405216,0.328116295753498,0.300324999837831
212,0.317134611242788,0.328348610944686,0.300588987637471
213,0.317208982561635,0.328451678916378,0.300751395516191
214,0.317362826173969,0.328605028677272,0.30095639340871
215,0.317880592415607,0.328932364880046,0.301263165019408
216,0.317854117926223,0.328932665830354,0.301352843696477
217,0.318214944760187,0.329208609975059,0.301488444696143
218,0.318396756099901,0.329294567056664,0.301636657902015
219,0.31882634537552,0.329594464540074,0.301835680008212
220,0.31914878325899,0.329884796488226,0.301963511954564
221,0.319060054594691,0.329930186243386,0.302179947963651
222,0.319576316426761,0.330202165004821,0.302300958334447
223,0.319907062949392,0.330364856959454,0.302551709039799
224,0.320118558238589,0.330637962308705,0.302688250552334
225,0.320519185592224,0.330897381859634,0.302862266296354
226,0.320521463516132,0.330946764127496,0.303077924162726
227,0.321013646186885,0.331516786307685,0.303244835410526
228,0.321157987246806,0.331509189167103,0.303495394436802
229,0.321506710607542,0.331746652178039,0.303606749490817
230,0.321789776788263,0.331887713314503,0.303824034509388
231,0.321886888406704,0.332094992620555,0.304015701229469
232,0.322505040557194,0.332501278415778,0.30415610309294
233,0.322453005635123,0.33250702107242,0.304428527156464
234,0.322727270913352,0.33288421169684,0.304511685664043
235,0.322864482114017,0.332915078135384,0.304748673019399
236,0.323438741527183,0.333219311504409,0.304889913629191
237,0.323555669358676,0.333382955207889,0.305028956208919
238,0.323595999184495,0.333365837278279,0.305304937639235
239,0.323796725117133,0.333842354601144,0.305354586231822
240,0.324059637916323,0.333767825497039,0.30559790705046
241,0.324367424896168,0.334116210304438,0.305644831006523
242,0.324373820346847,0.334222896998485,0.30580571061006
243,0.324481597607682,0.334256661111401,0.305787904261654
244,0.324874020023651,0.334591467007238,0.305896725296143
245,0.324843334737841,0.334570023381167,0.305943473385752
246,0.325099913819097,0.334814732977037,0.306013289636867
247,0.324968585354065,0.334775462186452,0.305951401164181
248,0.325307102365381,0.334822229197653,0.305904367911855
249,0.325458966883105,0.335180963358892,0.306164420941485
250,0.325359911800942,0.334854916293752,0.305833134897121
251,0.325452095204024,0.335413694253593,0.306296948896189
252,0.325319959978497,0.335242265082526,0.306116963556441
253,0.32574053166803,0.33535190856561,0.306148737270502
254,0.325592156230261,0.335425657161511,0.306173502408693
255,0.325558084954728,0.335275424093411,0.305951465515348
256,0.325700837467328,0.335510812294517,0.306154969925119
257,0.3256210522783,0.33536328835492,0.305998550085131
258,0.325679404501887,0.335564312382305,0.306196501809649
259,0.325519605775587,0.335480397013364,0.306045383131042
260,0.325495809433281,0.335509371948998,0.306054086138385
261,0.32574835455569,0.335507005749964,0.306042290956625
262,0.325326084870232,0.335358033118056,0.305804978467382
263,0.325461498968035,0.335465098057812,0.305932488537487
264,0.325233829986528,0.335408409339753,0.305890534454684
265,0.325205858482747,0.335392274626843,0.305877887740415
266,0.325411875292467,0.335270635493465,0.305771427077555
267,0.324909211759439,0.335293823436748,0.305783187826377
268,0.324987320638766,0.335239591354082,0.305697784264348
269,0.324714842900571,0.335140859004207,0.305543252742269
270,0.324855760686929,0.335080391430194,0.30573457262122
271,0.324654190165238,0.335016386765439,0.305578236188492
272,0.324400556302147,0.334941316423602,0.305411864028165
273,0.324484163181361,0.334807110747098,0.305356434711249
274,0.324186266430917,0.334741396564737,0.305071982389407
275,0.324131204741236,0.33468394692225,0.30504327634797
276,0.323875735036299,0.334645336949688,0.304796706229246
277,0.323744491375977,0.334569815741199,0.3046766028697
278,0.323822415110344,0.334309181059785,0.304640717367358
279,0.323417518989285,0.334355825351845,0.304344622528019
280,0.323444490309082,0.334181796781754,0.304352610825453
281,0.323115527331489,0.334288855993208,0.304150932026378
282,0.323062577508202,0.334063502519235,0.303995804576186
283,0.322925667198113,0.333982213869932,0.303953262581668
284,0.322726005690371,0.333950515383783,0.303817618016118
285,0.322649548753998,0.334162809685265,0.303638022519686
286,0.322372801613674,0.334813464948631,0.303307449288521
287,0.322083456818774,0.334296459363531,0.302479324452327
288,0.321450111718859,0.334296066798228,0.302175046083467
289,0.321160046368793,0.334130384633752,0.30182787478433
290,0.320935553754534,0.333845301463183,0.301464336939543
291,0.320673885066379,0.333662580770779,0.301214068875105
292,0.320536621171697,0.333233039874433,0.300807860507932
293,0.320355685983521,0.333062827583706,0.300593700949372
294,0.320239820561992,0.332979283427034,0.300458855330374
295,0.320040878799828,0.332317254597385,0.299956936154564
296,0.31993577357116,0.332563590644209,0.300070715191678
297,0.319798790700951,0.332040678336897,0.299620013331974
298,0.319674540274886,0.332254671292133,0.299848987676561
299,0.319558630933947,0.331953439588109,0.299534132215506
300,0.319407645242383,0.331809193326767,0.299522134128297
301,0.319364202943458,0.331930392507422,0.299587343835585
302,0.319257497667838,0.331720127778498,0.299440112389995
303,0.319272685697598,0.332223894650826,0.29994112866959
304,0.319024843714994,0.33152402400995,0.299364664840565
305,0.319139992437158,0.332121177984652,0.300000701049705
306,0.319140255815069,0.332190751698463,0.300050743438089
307,0.319107249258184,0.332132803749026,0.299912728064017
308,0.319122219674547,0.332365977677049,0.300278123366086
309,0.319140495945449,0.332267747810352,0.299996161941786
310,0.319384619506515,0.332895510405907,0.300717913475656
311,0.319486794400642,0.332982449899598,0.300682735650123
312,0.319415662122128,0.332789280979135,0.30073832220215
313,0.319695401802653,0.333162983692115,0.301169466132086
314,0.31988842268495,0.333493410664049,0.301364901404859
315,0.320289910076165,0.333947452379205,0.302255347568799
316,0.320200590518057,0.333556791849592,0.301884631096068
317,0.320511784361418,0.334052594676353,0.302584563599007
318,0.320945611534105,0.33436732689148,0.303182215331315
319,0.321136015829342,0.334412200791849,0.30324691003163
320,0.321460666606176,0.334743657725985,0.30416386413185
321,0.321601444721946,0.334756219304524,0.304187364739424
322,0.322106316939421,0.33503106047038,0.304834762983879
323,0.322423786998248,0.335184476470915,0.304949745016391
324,0.322756845932322,0.335319802170441,0.305036073189489
325,0.323116150832869,0.335503470360323,0.305591723171432
326,0.323363278304528,0.335480434229086,0.305257681003503
327,0.32380645284532,0.335758796166605,0.306107762037002
328,0.324118409405459,0.335731335799912,0.305971222477143
329,0.324481537039334,0.335915453919214,0.306299375988955
330,0.32484736607675,0.336265890412955,0.306612659149586
331,0.325099025113069,0.336470291216383,0.306500919707975
332,0.325471138158884,0.336723074857965,0.307063031916523
333,0.325769998990937,0.336995624558484,0.306997145267791
334,0.326044915789552,0.337115323801327,0.307258114693234
335,0.326339093273856,0.337276769221825,0.307344420630065
336,0.326608526046696,0.337494522337847,0.307426719139975
337,0.326722098019951,0.33733888306069,0.30762625027024
338,0.32716083985378,0.337681264717068,0.307767901637777
339,0.327094330126131,0.337401717861887,0.307728005778663
340,0.327407690387041,0.337534740573106,0.307808572580845
341,0.327488434045668,0.33744278271431,0.307867225730116
342,0.327548420898683,0.33730279589019,0.307841214516426
343,0.327804312559388,0.337362721685504,0.307907776900956
344,0.327505138004991,0.336764236201312,0.307780251015194
345,0.327780677060996,0.336890710251304,0.307819349530698
346,0.327586329206814,0.336455400383008,0.307673628107577
347,0.327585048769861,0.336209789033532,0.30762559944076
348,0.327737267468789,0.336262356909381,0.307603080052407
349,0.32707988833184,0.336341297496794,0.307278110526603
350,0.327325105362747,0.335590476502131,0.307288820372923
351,0.326783024117089,0.335871577289947,0.30695186199952
352,0.326796301936909,0.335497372792699,0.306861742357546
353,0.326452879104687,0.335257504084272,0.306498436978464
354,0.325985782588944,0.335086808878587,0.305912383549979
355,0.326060789487611,0.335105934841359,0.305703225563852
356,0.325081387011086,0.334684826274669,0.304850914964108
357,0.325145970568046,0.334663560806529,0.304573200885399
358,0.324425046438197,0.334284379234635,0.303857820492836
359,0.323945655763222,0.33404533412208,0.303313046731719
360,0.32382515407141,0.33391233043461,0.302928619029733
361,0.322559673581329,0.333149320289558,0.301846904458584
362,0.322541962857982,0.333149806498967,0.301608179530713
363,0.321588602493782,0.332466391368764,0.300688794582501
364,0.321179667893355,0.33222089221742,0.300181530335843
365,0.320462696612046,0.331818291136351,0.299578668670456
366,0.319571226523704,0.331038892489912,0.29858078623309
367,0.319212540441707,0.33096074973707,0.298309128709765
368,0.317979696982098,0.32995719217538,0.297109048886159
369,0.317799756169064,0.329835421813344,0.296817623239
370,0.316611430399741,0.329080270144966,0.295924857058448
371,0.315978252374751,0.328410228243394,0.29508832293995
372,0.31547411273624,0.328348750104487,0.294894328541765
373,0.314107426629999,0.327049671696008,0.293498629586729
374,0.313839036524217,0.327081556283961,0.29338962578426
375,0.312550453448198,0.325908915126517,0.29213631531505
376,0.311978816986025,0.325700101617896,0.291832520960094
377,0.311653357851215,0.325226981627768,0.291267680651072
378,0.310041231353834,0.32413578011029,0.290126590151781
379,0.309731499678473,0.323972225237991,0.289876718139319
380,0.308530170731319,0.322997061344482,0.288855342795048
381,0.307998778153054,0.322792585280187,0.2884854256256
382,0.307183322081837,0.322457750453607,0.287744226641354
383,0.306238947661768,0.322182881756403,0.287102469373332
384,0.306182363297921,0.322102034387967,0.286882523166923
385,0.304368124209229,0.321581435331278,0.285729677082682
386,0.304586587748609,0.321608723273394,0.285767198705153
387,0.303121142464172,0.321124717942225,0.284671512526663
388,0.303088722669203,0.321136506696121,0.284680167983311
389,0.302293607452302,0.320837439354364,0.283999702587244
390,0.301490594909575,0.32063775742279,0.283544258389845
391,0.301028550005371,0.320444558340301,0.283110111406345
392,0.300230203024993,0.320257054683195,0.282693462989361
393,0.300101964114457,0.320143110653347,0.282427661037946
394,0.299254813445838,0.319941259759111,0.281972392451886
395,0.299123094972087,0.319906701325332,0.281882333583781
396,0.298559310364778,0.319753837744793,0.281533073108949
397,0.298149113596446,0.319645608841871,0.281296165656386
398,0.297771074420532,0.319547247578677,0.281096106280789
399,0.297483198203592,0.319480179078462,0.28095940635103
400,0.297254778719434,0.319449953463845,0.280867743047565
401,0.297113867664718,0.319454684789283,0.280846252842214
402,0.296908566446456,0.319457778981208,0.28080955235661


==> data/inv_p2_1_corrected.csv <==
index,real,max,min
0,0.41389472335577,0.43228309901043,0.397771592071052
1,0.407877511613899,0.426741375094968,0.393697262504689
2,0.401200636972984,0.421549362431106,0.389664010511827
3,0.39356967232057,0.416549141203877,0.385384354304682
4,0.385858439015491,0.409736228964059,0.379456959899079
5,0.37797826028922,0.40370204850411,0.374013910489059
6,0.370074672996998,0.397272298708563,0.368148651081986
7,0.361844250932336,0.390631622377182,0.362020518836297
8,0.352894574533338,0.384143114691958,0.355993042805103
9,0.344329401715235,0.377468836643491,0.349824903482825
10,0.336284367429713,0.370921478025604,0.343863876602691
11,0.328321977270146,0.364006574496914,0.337529105154852
12,0.320477022230625,0.356330146940256,0.330745616215862
13,0.312362876534462,0.34918187084613,0.32434116207861
14,0.305105489740769,0.34247211875297,0.318413162209604
15,0.298277437879193,0.335838645183207,0.312626544007641
16,0.29161660472552,0.329508722303652,0.306848896006039
17,0.285466831659569,0.322642848278769,0.301014498199374
18,0.279920948190348,0.316761813780636,0.295527527668627
19,0.275087757800755,0.311042741512562,0.290341367476611
20,0.270249991828487,0.305443830850826,0.285000184926179
21,0.266289343583313,0.299970109925659,0.280306203540626
22,0.262620722702364,0.295190056679898,0.276127803614639
23,0.259827878610009,0.291197283784355,0.272145449968763
24,0.258123387489468,0.287329254115779,0.268578144601139
25,0.256122009646385,0.283889347349647,0.26523177987226
26,0.25526066820782,0.281163737058282,0.262808557488732
27,0.254202158600092,0.279032440627079,0.260813212982996
28,0.254710816935851,0.277403435861022,0.258954600689158
29,0.25520978444501,0.275759206670423,0.257806314705687
30,0.255691002423947,0.274750793170493,0.256810064964084
31,0.257708551220853,0.274796964149741,0.256696596625629
32,0.258759223525984,0.27432162487249,0.256366472947267
33,0.261600057384931,0.274795683970199,0.256813784742785
34,0.263514361145996,0.276134237582956,0.257851031897646
35,0.265677161287453,0.27641032494542,0.258436523575596
36,0.268883882462978,0.278784780607722,0.260354073015899
37,0.271517085058219,0.279441770308719,0.261430327600954
38,0.274873551560773,0.282107413358202,0.263749192732121
39,0.27755786491477,0.284598522679725,0.266029870958794
40,0.28043215200305,0.286678771772192,0.267717649897687
41,0.283572653076939,0.289719433269653,0.270425628103577
42,0.286209222021168,0.29213892105098,0.272424802894697
43,0.289217007121979,0.295422295840783,0.275368395825047
44,0.291574736155177,0.298106438077292,0.277693804332965
45,0.294124311740909,0.300422134209105,0.279678507313361
46,0.296578560328042,0.303633038528166,0.282592508879616
47,0.298492221629772,0.30547034695612,0.284124421204912
48,0.300271761261446,0.308702438833854,0.287114560602459
49,0.301929125244971,0.310824835682888,0.289018465201187
50,0.303406090273502,0.312941061150432,0.290946451646049
51,0.304521666605805,0.31535920301389,0.293177947919945
52,0.3055938170188,0.315976340208987,0.293710996918481
53,0.305882271895042,0.318242570215938,0.295861984405417
54,0.30673648065523,0.318851117833176,0.296530209900796
55,0.30651440345207,0.320239442991342,0.297739130446921
56,0.307026191132585,0.321152816531785,0.298090014697704
57,0.306513339843677,0.320732618171093,0.298791137787034
58,0.306205560937524,0.321503096822975,0.298711141123422
59,0.305918973330984,0.320761321986699,0.299164945141186
60,0.304664431443369,0.321294596880401,0.298514507054159
61,0.304282976686954,0.32027141702419,0.298527060074932
62,0.302929950828822,0.319618758401632,0.298094639802837
63,0.302394319121289,0.319054511912218,0.297381114277635
64,0.301304760689919,0.317420539462706,0.29704709385132
65,0.299389184825122,0.316668570273519,0.296087517587015
66,0.298916854841687,0.314976460407097,0.295500190515322
67,0.297306348569691,0.313893253683596,0.29449769385355
68,0.296485489928003,0.312901777467757,0.293602636408023
69,0.295146895238552,0.311988134368174,0.291984977386046
70,0.293966236247235,0.311164100993533,0.291224606929431
71,0.293243083606164,0.309918971364747,0.289816517446779
72,0.291229647385978,0.309157018244023,0.288795768513404
73,0.291267300616292,0.308168239644962,0.287556109842065
74,0.289707720051369,0.307358530118448,0.286417685472736
75,0.289624216292913,0.306215663866072,0.285579363259757
76,0.288985751390457,0.305161179222132,0.284129276177291
77,0.287782050402307,0.304862086529906,0.283633771072
78,0.287875946126287,0.303754995488461,0.282527349740248
79,0.286942216231307,0.303131549577329,0.282050827688247
80,0.286973308831671,0.30264873993837,0.28143432554593
81,0.287123064992621,0.301962281577623,0.280612746540681
82,0.286346202008966,0.301746928808316,0.280430605099066
83,0.286795078047359,0.300791513186952,0.27997844862492
84,0.286733848452568,0.300688894954168,0.279930366106782
85,0.28669869027276,0.300667991856114,0.279883013362633
86,0.287008226756006,0.300035749534004,0.279830928385539
87,0.287172146809512,0.300325344915222,0.280040946731751
88,0.287703217596632,0.299910599369161,0.280353572882653
89,0.287760714686623,0.300332684921047,0.28065665041446
90,0.287932130488856,0.300367225882872,0.28106068704893
91,0.288454561084509,0.301026148321163,0.281570666476141
92,0.288911950050653,0.301337194625491,0.28194431617111
93,0.288988765456567,0.302427632796713,0.282701111085473
94,0.289728090342898,0.302746825960589,0.283156730003291
95,0.289760368709501,0.303774680989773,0.28381053376476
96,0.290447217818484,0.304237388060652,0.284365813880047
97,0.290396306261143,0.304771208173337,0.284778532941277
98,0.290622862285146,0.305998063016412,0.284797787564729
99,0.291211389111621,0.306493118131683,0.284979318260968
100,0.292065942093609,0.307345183152412,0.284864685364825
101,0.293747272221044,0.307148190759625,0.285589985767763
102,0.293604897887542,0.308230762317061,0.284967717143113
103,0.295996113061424,0.308894729488102,0.284987718465323


==> data/inv_p2_2_corrected.csv <==
index,real,max,min
0,0.429304296195507,0.427038719293036,0.386330168643837
1,0.425509326204658,0.421163230702534,0.382038625387178
2,0.421908620417118,0.416081545400563,0.37807594429286
3,0.41729392550389,0.410564312001254,0.373604405851194
4,0.410590157330036,0.402803927750819,0.367209849525694
5,0.404055976457066,0.395515256369906,0.361060094358425
6,0.396781281923254,0.38813854044258,0.35472147269861
7,0.388506090313196,0.38069749038052,0.348061233708642
8,0.380298557336841,0.373583878628499,0.341554825287798
9,0.371924329045941,0.366642375859491,0.335112845088152
10,0.363632687412202,0.360220547890925,0.329045862225966
11,0.354976233512163,0.353677738474172,0.322818032347009
12,0.345831107149953,0.34688862849504,0.316344455372269
13,0.337207821835171,0.340364487000933,0.310161447169186
14,0.329223852959772,0.33437276007071,0.304570184438661
15,0.321583475962281,0.328508031067883,0.299201930877905
16,0.314156563483436,0.322649982597133,0.29379054426772
17,0.306742485533158,0.316692940879144,0.28849869845584
18,0.300385635018349,0.311459401885344,0.283784498232207
19,0.294578678650241,0.306745713456219,0.279628361007359
20,0.289215259298682,0.302046361670243,0.275421199537255
21,0.284498741237556,0.298065941513153,0.271926147030479
22,0.280483656261648,0.294848444520809,0.269044409924152
23,0.277336583076339,0.291928737333136,0.266358970405964
24,0.274362718021586,0.289434386936099,0.264110441918463
25,0.272531696555289,0.287499199707606,0.262284560554995
26,0.270775883389682,0.286271967995953,0.261191794572689
27,0.269902044597126,0.285440323570243,0.260361335043508
28,0.270396499628822,0.284898269101082,0.259440382691773
29,0.270325271219649,0.285027630175123,0.259553044123688
30,0.271531734946829,0.285435879010982,0.259714236948289
31,0.272150554180145,0.286281007940452,0.260798455859222
32,0.274500809224752,0.28728597476232,0.2614915195383
33,0.276568069216452,0.288831598745222,0.262890977684964
34,0.278216471653718,0.290593756163854,0.264914380777929
35,0.281493009401806,0.292242395198713,0.266295772212157
36,0.283195559862413,0.294554516978556,0.268877536462102
37,0.286950742986985,0.296601755340074,0.27056605493063
38,0.289100538923856,0.299110888133196,0.273302817876027
39,0.291225638821974,0.301411506035907,0.275837815653469
40,0.294479319760905,0.303362995575176,0.277710645751861
41,0.296648643786257,0.30588187370523,0.280273304316735
42,0.299466957900259,0.307729446263259,0.282151895102872
43,0.301077753593092,0.309945042999234,0.284552435539503
44,0.302884347452837,0.311582634536642,0.286331282619049
45,0.304928743853762,0.313021120968366,0.2878504688409
46,0.305928659529719,0.314818989372139,0.289393565782024
47,0.307602220617808,0.315441022669592,0.290124792045517
48,0.30797906606762,0.316989013165626,0.291349717038855
49,0.308734458694146,0.317668298321524,0.291944908747769
50,0.309301796310478,0.318354238547807,0.292353120872265
51,0.309163571642759,0.319025151103656,0.29281548380418
52,0.30944987170017,0.318482303497113,0.292332963664487
53,0.308975310580966,0.319129592652068,0.292608962609019
54,0.308759860778743,0.318732569261365,0.291943238413515
55,0.308021425942349,0.318609605942617,0.291674619872571
56,0.3073043194943,0.318446057783395,0.291236432187696
57,0.306449265376552,0.317277406746088,0.290079176719548
58,0.305746793953621,0.317168325644539,0.289555295763735
59,0.304586881360229,0.315986320219699,0.288253180610648
60,0.303747498177376,0.315646090831815,0.287737952507445
61,0.302643279874811,0.314518123072316,0.286397058620264
62,0.301727077037096,0.313701942884185,0.285332228212812
63,0.300947793199229,0.312903426298181,0.284453768966217
64,0.299705536183936,0.311787313148978,0.283044967185784
65,0.299190401032567,0.311045580118703,0.282269930882509
66,0.298258740956491,0.310085787141616,0.28107579132099
67,0.29773059592363,0.309638891192019,0.280354852142162
68,0.297309243093316,0.308642160244351,0.279598372774853
69,0.296379131509257,0.307826555770839,0.278616059343408
70,0.296446044060114,0.307301616510957,0.278298334780126
71,0.295986798326174,0.306793451732112,0.277689613749152
72,0.295888135639758,0.306315932310789,0.277502232041376
73,0.295795651068975,0.30589852261232,0.27725186503305
74,0.295606306650057,0.30557699534776,0.277133618412093
75,0.29623108852158,0.305449767111884,0.277300848384345
76,0.295916273693885,0.305268770716865,0.277191796626768
77,0.29652386017607,0.305191432086502,0.277666913634511
78,0.296576186879027,0.305295883079003,0.277820424095311
79,0.297178921635334,0.305622323491648,0.278509101628365
80,0.297794259548187,0.30614614781841,0.278972931354843
81,0.297534038232334,0.306050252191458,0.279277612316328
82,0.298546942941726,0.307443800323966,0.28000664782858
83,0.298902900378206,0.307830803810071,0.280504700102914
84,0.299656506386987,0.308899124997559,0.281199412989634
85,0.299958966771908,0.309249637548238,0.281898944203536
86,0.300378519897444,0.309385976394007,0.282249662311143
87,0.3009161456928,0.310091158973893,0.282892645474617
88,0.301537290434043,0.310446480214058,0.283414918523675
89,0.301929400144712,0.310622808578527,0.283714985434439
90,0.302087450289478,0.310368362719078,0.28388851139412
91,0.302507817494458,0.31038735269197,0.284059822396675
92,0.302949704504176,0.31091279513919,0.284273193026524
93,0.303031131081675,0.31073921364637,0.284360756153488
94,0.303286179649419,0.310801590434876,0.284569055564386
95,0.303264635920525,0.311146048303563,0.284640739133677
96,0.303474158682778,0.311344231300646,0.284776003015795
97,0.303415434675781,0.311477751584541,0.284972924561768
98,0.303338283949017,0.311701093330889,0.284927519228788
99,0.30324399108126,0.311808860100418,0.285105432196629
100,0.303088322842696,0.311987516536186,0.285112985315097
101,0.303084897940203,0.312007904339785,0.285354755710371
102,0.302798384749737,0.312179946983587,0.285375249106568
103,0.302551010357837,0.312180346890394,0.285405304151704


==> data/inv_p2_4.csv <==
index,real,max,min
1,0.296311322599649,0.313741024583578,0.290120605379343
2,0.29244707711041,0.30415559746325,0.283131446689367
3,0.288636617362499,0.297053790092468,0.277276308834553
4,0.284028723835945,0.290041399498781,0.271138310432434
5,0.27741921544075,0.281276746094227,0.26272249519825
6,0.271076070765654,0.273335239125623,0.25539131090045
7,0.264033870771527,0.265893367429574,0.248755533869068
8,0.256313146225044,0.258572357839772,0.242256150447897
9,0.248679845726916,0.252031466790608,0.236381415011627
10,0.240917056360665,0.245924411231981,0.230153691242723
11,0.233410966815427,0.239940347149968,0.224004642339423
12,0.225438215024769,0.233021558821201,0.217073978297412
13,0.217064701182687,0.225681783712429,0.209715638471686
14,0.209051383151249,0.218280366706577,0.202398064630953
15,0.201510030465821,0.211372593883425,0.195503333738695
16,0.19418521085754,0.204587227820108,0.188747900538147
17,0.186735149858327,0.197537837228898,0.181827270008367
18,0.1792151581496,0.190863969052831,0.17516849587361
19,0.172192638243238,0.184355647489429,0.168777529771129
20,0.165623059916881,0.178497929005854,0.163008495924934
21,0.158875113663574,0.172224640949733,0.156835027142531
22,0.152638245593099,0.166732267312267,0.151377031798748
23,0.146782214247755,0.161528800321477,0.146229752632124
24,0.141120509734671,0.15606524241402,0.140958338926889
25,0.135463262775115,0.151270363657247,0.136161962790149
26,0.130021987482905,0.146072684914212,0.13118864832954
27,0.125126878844529,0.142005038515824,0.127153905880887
28,0.120754182383063,0.138433373799281,0.123612720164515
29,0.11665710391632,0.13428498521292,0.119568695081398
30,0.112677238881588,0.13156997507557,0.116355445077445
31,0.10912661247242,0.128391895586481,0.113200125929255
32,0.105870842374861,0.126994011551142,0.111115678809583
33,0.103257104288787,0.124586936516257,0.108831880470881
34,0.100919345426455,0.123372026278,0.107306446782068
35,0.098903421742412,0.123299186225407,0.106375792278693
36,0.097553751367176,0.122068046592176,0.10567727884085
37,0.096268504956051,0.123233122555049,0.105723941045111
38,0.095666986773722,0.122484529565554,0.105770869413391
39,0.095156257401311,0.124060522794964,0.106774807757428
40,0.094955013401933,0.125603217568438,0.107837358426492
41,0.09525282796034,0.126039839020985,0.108843437615125
42,0.095759052049482,0.128420735257819,0.110662302369195
43,0.096570222560937,0.129731238198777,0.112320689458607
44,0.097445650242161,0.132770176949924,0.114766726540267
45,0.09850366125979,0.13514525807627,0.116956166156075
46,0.099925726677316,0.13725752683004,0.119044125382159
47,0.101277658894454,0.14077765566029,0.121621398510386
48,0.10288037548367,0.142811810645538,0.123887340442683
49,0.104402907070165,0.146651079682143,0.126815986084311
50,0.106106262454497,0.149491141860684,0.129566047628898
51,0.10796203793107,0.152439723136248,0.132474228670752
52,0.109500599237016,0.155676706168705,0.135429005043056
53,0.111368888534259,0.157945249641184,0.137779974573573
54,0.112978102386366,0.161078713719308,0.140915159228039
55,0.115007916267248,0.163625447792893,0.143569060621109
56,0.116585232209154,0.166326692674396,0.146447148520586
57,0.11826229095459,0.168597203782863,0.149098524782393
58,0.119775421610409,0.171027585864067,0.151139461568424
59,0.121549630679352,0.172560352710602,0.153030019253492
60,0.122964637810174,0.174705787922959,0.154771852288015
61,0.124369500512161,0.175633351059304,0.156551159227017
62,0.125678012052513,0.177151476014025,0.157902074939742
63,0.126985995192081,0.177912180237472,0.159119782224298
64,0.128079710969913,0.178130674915215,0.160227140584557
65,0.128964898797373,0.179323550658645,0.160969819597624
66,0.129909758139402,0.178694182746112,0.161688756048679
67,0.130588074443194,0.17921571465174,0.162006439149099
68,0.131652710777996,0.178180255490331,0.161818678499059
69,0.13193534891336,0.177454490680248,0.162032327399804
70,0.132019194308668,0.178073612274602,0.161899315026988
71,0.132605210991106,0.176001408320164,0.161366347606494
72,0.132833375890429,0.175731542799622,0.160686041290561
73,0.133040714109766,0.173883599903563,0.159859247280863
74,0.133002700203837,0.172875881612558,0.159001734107733
75,0.132870263850489,0.171583915113651,0.157969260181324
76,0.13321944346341,0.169633595459163,0.156416297967856
77,0.13231519409906,0.169761815739255,0.154743699281807
78,0.132610485834234,0.166573376214805,0.153505430282915
79,0.131844045369015,0.166302795792299,0.151271865703166
80,0.132163380946104,0.163853939307424,0.149705536993077
81,0.131793839022517,0.162169287115335,0.148182150065899
82,0.130619282403321,0.161832304198795,0.14586913261785
83,0.130837401212563,0.159511898156433,0.144886464841427
84,0.129833718330891,0.159241193738669,0.14250849761458
85,0.129812511092011,0.157489832871369,0.141544958889267
86,0.129687125438496,0.15607804963913,0.140420696163988
87,0.128244913925511,0.155978724184999,0.138342931934133
88,0.128634350118405,0.154398692174608,0.138485631301203
89,0.127981210226814,0.15402870905896,0.136427879544596
90,0.127495710791993,0.153300839975692,0.135536915352703
91,0.1271765744831,0.152789536423774,0.134379143438612
92,0.126768945542903,0.152425573907536,0.133221672308342
93,0.127551843335673,0.152174932920463,0.133713391851889
94,0.126109136562598,0.151922840306437,0.131729948383413
95,0.126295163957723,0.152143258973956,0.132233451525199
96,0.12608808328708,0.152053158556422,0.131827146311601
97,0.1263778656839,0.152220061496843,0.132365155988668
98,0.12652518639439,0.153100645157362,0.1332275836704
99,0.126080217522494,0.152640719279092,0.132240308737903
100,0.126395890599509,0.153789588642356,0.132385192218384


==> data/motif_disc_loss_compare_resampled.csv <==
index,standard_D,special_D
1,-6.82327011370175,-7.00203268857998
2,-12.7477972662039,-15.5456098624291
3,-7.3109966756278,-10.1473953612766
4,-6.25539744899932,-6.89085351968573
5,-4.95906593781604,-5.24164866636061
6,-5.00503888042724,-4.67453178679604
7,-4.66414444395899,-3.65633429123705
8,-4.80497241899917,-3.46269742731877
9,-4.72272873422412,-3.43958846356006
10,-4.72925607770847,-3.43296471900143
11,-4.71346798853261,-3.39345801608059
12,-4.6819765770264,-3.3372958054181
13,-4.64033387111015,-3.2852177737007
14,-4.59171516363345,-3.15740291309767
15,-4.53143161698681,-3.11765967898647
16,-4.47748846662899,-3.02988284903791
17,-4.42615011088959,-2.93626472523054
18,-4.39724147288714,-2.83671031802649
19,-4.36070071913941,-2.78994476826722
20,-4.3242192606833,-2.71387490927598
21,-4.27724035009932,-2.6064764946908
22,-4.256134488764,-2.55884005115143
23,-4.22033740662203,-2.48978455171205
24,-4.19855591738701,-2.44269946116327
25,-4.18040860561426,-2.38084680346015
26,-4.14582375212251,-2.3815205700712
27,-4.11621755981484,-2.30999493227926
28,-4.11651696532449,-2.30277118632941
29,-4.10410066250155,-2.24412988327658
30,-4.10196706346489,-2.25645707858064
31,-4.05876578233873,-2.2125224473744
32,-4.05888478105066,-2.19433565252764
33,-4.0256391865825,-2.14069510205359
34,-4.01753620664043,-2.10398014095192
35,-3.98707706736811,-2.08824973544583
36,-4.00107947301214,-2.07327387114432
37,-3.97634825601864,-2.03750653982812
38,-3.95091030950491,-2.0328929543224
39,-3.95334312715586,-1.99965654936917
40,-3.94298333355537,-1.98217472296757
41,-3.92135724276924,-1.95391128656737
42,-3.92494642472272,-1.98045947494184
43,-3.91152532594812,-1.95415699879041
44,-3.91195462779263,-1.9246006527527
45,-3.90656252622153,-1.94613703512193
46,-3.8771986772942,-1.89929940212813
47,-3.88124208645102,-1.90028127041096
48,-3.87203425838429,-1.86358134573162
49,-3.85712962239248,-1.87684829729752
50,-3.84433318718769,-1.83260959421201
51,-3.84269565402024,-1.82253841211318
52,-3.83406490453791,-1.80344320139205
53,-3.81886557102348,-1.79565009163441
54,-3.79920150292738,-1.80163702584485
55,-3.82591564138598,-1.78364282929254
56,-3.80904127148375,-1.75020970313022
57,-3.8007217907655,-1.74862794235253
58,-3.78645429104509,-1.73503737837776
59,-3.78305511745717,-1.72502304502868
60,-3.77863737650047,-1.70508190135919
61,-3.79554232123556,-1.66717551069815
62,-3.77688915465462,-1.6736848862889
63,-3.73337401932166,-1.65623447990025
64,-3.73912655687154,-1.66359414097442
65,-3.72214318127625,-1.63132402353683
66,-3.74154691518148,-1.58440825840725
67,-3.73336767646462,-1.62722826549346
68,-3.72248666152679,-1.61559995721566
69,-3.7103943411703,-1.60843810887269
70,-3.71439371851577,-1.58753881828473
71,-3.69973009502872,-1.56056002757496
72,-3.69667022747928,-1.55471168103366
73,-3.69785192471799,-1.53451398413614
74,-3.68451044237613,-1.53702147799304
75,-3.69213376589373,-1.5258003186396
76,-3.68470405963831,-1.531058608266
77,-3.67116858438223,-1.51974725345563
78,-3.66806696508423,-1.51298639988292
79,-3.67191820054045,-1.49080701757799
80,-3.64413263008741,-1.46564213358579
81,-3.65402696299027,-1.48654040253704
82,-3.65915993512918,-1.46114627809698
83,-3.64473593137113,-1.49311608844689
84,-3.62525783385324,-1.434034968155
85,-3.63600962393897,-1.42459378780857
86,-3.62798268093405,-1.42839716915456
87,-3.62168686106553,-1.39473649753009
88,-3.62108909193971,-1.40358808396709
89,-3.60097803279658,-1.39496501616289
90,-3.61282158865068,-1.38777579518104
91,-3.60711134463383,-1.36625321792853
92,-3.60164934533834,-1.37013364094877
93,-3.61819931766428,-1.36176229814367
94,-3.5985566722854,-1.35149021832783
95,-3.58553336260694,-1.34552305700251
96,-3.58231670066618,-1.31912650157996
97,-3.57825636493821,-1.31431810385413
98,-3.58823884668905,-1.31289410756803
99,-3.57018195685791,-1.31847192728307
100,-3.58851017265868,-1.3152572009581
101,-3.56614720116685,-1.31412868513088
102,-3.56443154490894,-1.29310044106117
103,-3.56557315459284,-1.26629606708181
104,-3.55747011356263,-1.2547238689794
105,-3.55837150375183,-1.26687565335445
106,-3.56538322677104,-1.28744884280424
107,-3.54280412461243,-1.25373824920434
108,-3.55308617964705,-1.25641397660249
109,-3.5509102892044,-1.21294360254954
110,-3.54413777625113,-1.21291182948974
111,-3.5384032438285,-1.21750188620763
112,-3.54650401553072,-1.20412128871398
113,-3.53541311549269,-1.21646935453858
114,-3.53517109505587,-1.19320458861277
115,-3.52493854475318,-1.17694924306279
116,-3.53290329089982,-1.19140011996898
117,-3.53140873398912,-1.18967158471579
118,-3.52445627467034,-1.20539792945364
119,-3.51671877695193,-1.15861672849607
120,-3.5207740349113,-1.18319585089771
121,-3.51913211874157,-1.17491247625991
122,-3.51489182744671,-1.12645202881055
123,-3.50634335792325,-1.14162107553493
124,-3.49793044180281,-1.15080926885794
125,-3.50287785559393,-1.12448104606769
126,-3.50008364359335,-1.12482633109577
127,-3.51531278863748,-1.11605896786463
128,-3.50420028145172,-1.13418227105039
129,-3.50767808963705,-1.10857480923207
130,-3.49790949103214,-1.08870966665119
131,-3.49143295687177,-1.1018476993306
132,-3.48140649821969,-1.10194927624373
133,-3.49120567695443,-1.09918925014256
134,-3.50303931481368,-1.09414524499392
135,-3.4877994557006,-1.02967038572295
136,-3.47377915290991,-1.07904709403157
137,-3.4764446125848,-1.05879696774914
138,-3.48188492123644,-1.04059818575217
139,-3.47527186905506,-1.06552420363843
140,-3.45448510491052,-1.05692864143613
141,-3.46569614143957,-1.06329125156987
142,-3.47534147926408,-1.04483161478022
143,-3.47187768156193,-1.05125754877115
144,-3.47566650747118,-1.06506355940762
145,-3.46173983535628,-1.04496961544031
146,-3.47382236368233,-1.03225858050508
147,-3.46083628851305,-1.03045795196979
148,-3.45669582936071,-1.05004640848722
149,-3.46115307960297,-1.0157611746205
150,-3.45093276407733,-0.998176192398229
151,-3.45973437484577,-1.01064891977136
152,-3.46064496224677,-1.00231760349299
153,-3.46096761139377,-0.994495630161287
154,-3.44639476802704,-0.999424560853726
155,-3.44911033266041,-1.00775022253928
156,-3.43612147863219,-0.981636182948372
157,-3.43693322913635,-0.995465710421552
158,-3.44091660236651,-0.973490066890091
159,-3.44086496653824,-0.965317505160566
160,-3.4403846173586,-1.0067821688847
161,-3.44655317844768,-0.961645724769578
162,-3.44748091592912,-0.973893243607681
163,-3.43867450204632,-0.946586224570505
164,-3.43124351710934,-0.953164049838738
165,-3.44456412463846,-0.971894014802728
166,-3.43608740440031,-0.948732444526678
167,-3.42959897238286,-0.960453429346229
168,-3.43916541857921,-0.954853098710861
169,-3.43355400792894,-0.943774822955086
170,-3.43118606913851,-0.939598024725338
171,-3.42964207531614,-0.9230941415873
172,-3.42439675362932,-0.924193504106711
173,-3.42995590662295,-0.940152966538173
174,-3.42061482390962,-0.920025148731456
175,-3.42644141751592,-0.908539556161866
176,-3.43000945247969,-0.906082240203662
177,-3.41809823844963,-0.899336130955075
178,-3.41653727138494,-0.933409302321123
179,-3.42043614278988,-0.897773220487075
180,-3.41108662663421,-0.912282849588819
181,-3.42492555747231,-0.90685025423769
182,-3.419663826659,-0.90122582575826
183,-3.42252029513941,-0.878433023956519
184,-3.40664844248634,-0.902519110228373
185,-3.4142061726715,-0.898385374364429
186,-3.4218710495458,-0.846318900542719
187,-3.41315967940455,-0.878255112211242
188,-3.41356773934414,-0.867284304476764
189,-3.41289636629207,-0.875233076621473
190,-3.3980886925287,-0.86567946399177
191,-3.40850637177809,-0.851221121175
192,-3.41291329339673,-0.881211295125768
193,-3.39661805515056,-0.85624598996919
194,-3.42569600859021,-0.842367864165038
195,-3.38124818538009,-0.871190719030815
196,-3.43505375174198,-0.891655773292411
197,-3.34716023799022,-0.848125917268906
198,-3.49589797192606,-0.841708243799759
199,-3.25072731170255,-0.853344767228495
200,-3.69709155627061,-0.861374265892862

